Central stellar populations of early-type galaxies in low-density environments

We have investigated the properties of a volume and magnitude limited sample of nearby early type galaxies that were carefully selected from the AAO two degree field galaxy redshift survey. We used images from the DSS to confirm the E/S0 morphologies, and augmented this sample with field galaxies from Colbert et al. 2001. We present spectroscopic observations of 22 galaxies from the combined sample, from which central velocity dispersions and the Lick stellar population indices were measured. After carefully correcting the spectra for nebular emission we derived luminosity-weighted ages, metallicities, and alpha-element abundance ratios. We compare these isolated galaxies with samples of early-type galaxies in the Virgo and Coma clusters, and also with the sample of galaxies in low-density regions of Kuntschner et al. (2002). We find that galaxies in low-density environments are younger and have a greater spread of ages compared to cluster galaxies. They also show a wider range of metallicities at a given velocity dispersion than cluster galaxies, which display only super-solar metallicities. On average cluster, as well as, isolated galaxies show non-solar abundance ratios in alpha-elements, suggesting that, independent of galactic environment, star formation occurred on short time-scales. We reason that early-type galaxies in low-density environments experienced merging-induced star-formation episodes over a longer and more recent period of time compared to a cluster environment, and speculate that a considerable fraction of their stars formed out of low-metallicity halo gaseous material during the slow growth of a stellar disk between merging events.

==> MF1205rv2_tab3_full.dat <==
#
# Collobert, M., Sarzi, M., Davies, R.L.D., Kuntschner, H., Colless, M.
# "Central stellar populations of early-type galaxies in low-density environments"
#
# names   age  [Z/H] [\alpha/Fe] CN1  CN2  Ca4227 G4300 Fe4383  Hbeta  Fe5015 Mgb Fe5270 Fe5335
#
#
# 2dFGRS sample
NGC1453        6.0   0.43  0.20  0.116 0.156  0.92  5.96  5.90  1.55  5.33  4.83  3.24  2.81
\pm            2.8   0.10  0.04  0.003 0.004  0.14  0.11  0.31  0.13  0.76  0.14  0.17  0.41
TNG101Z112     15.0  0.17  0.15  0.094 0.136  1.18  6.66  6.34  1.49  5.41  4.40  3.20  2.31
\pm            1.9   0.08  0.06  0.006 0.007  0.17  0.20  0.43  0.17  0.86  0.23  0.27  0.52
TGN136Z057     4.0   0.43  0.25  0.122 0.163  2.25  5.77  4.93  1.68  5.34  4.91  2.99  3.42
\pm            2.4   0.13  0.05  0.004 0.005  0.20  0.16  0.41  0.17  1.01  0.27  0.25  0.66
TGN206Z141     3.0  -0.03  0.05 -0.023 0.019  0.68  4.37  3.88  2.26  4.55  3.01  3.04  2.29
\pm            1.1   0.13  0.07  0.006 0.007  0.13  0.20  0.38  0.20  0.82  0.21  0.26  0.44
TGN297Z016     11.0 -0.28  0.05  0.022 0.050  1.30  5.32  4.91  2.17  4.72  2.56  2.16  2.07
\pm            2.5   0.08  0.08  0.006 0.007  0.12  0.20  0.38  0.20  0.82  0.20  0.26  0.37
TGN382Z123     10.0  0.20  0.20  0.133 0.177  1.99  5.76  5.39  1.43  6.20  5.17  3.05  2.61
\pm            3.4   0.13  0.05  0.004 0.005  0.14  0.15  0.25  0.14  0.63  0.30  0.20  0.59
TGN383Z019     5.0  -0.12  0.30  0.007 0.040  1.47  5.11  3.29  2.23  5.44  3.17  2.16  1.92
\pm            2.4   0.14  0.08  0.008 0.010  0.17  0.27  0.50  0.21  0.71  0.27  0.29  0.52
TGN427Z618     11.0 -0.47  0.40 -0.032 0.021  0.85  5.00  3.16  1.94  4.60  2.66  1.21  1.80
\pm            1.4   0.07  0.06  0.007 0.008  0.14  0.24  0.42  0.21  0.88  0.26  0.29  0.49
TGS198Z061     10.0 -0.10  0.05  0.042 0.065  0.96  5.05  5.02  1.57  5.11  3.69  2.74  2.09
\pm            4.3   0.17  0.08  0.006 0.008  0.16  0.23  0.37  0.25  0.98  0.33  0.26  0.50
TGS216Z098     6.0   0.15  0.15  0.096 0.127  1.07  5.18  4.75  1.51  6.12  4.91  3.12  2.62
\pm            4.1   0.18  0.07  0.005 0.006  0.18  0.17  0.33  0.14  0.63  0.33  0.24  0.67
TGS358Z048     5.0  -0.08  0.05  0.045 0.081  1.09  4.68  4.36  1.95  5.67  3.26  2.44  2.60
\pm            2.7   0.16  0.08  0.006 0.008  0.12  0.21  0.40  0.20  0.75  0.25  0.28  0.41
# galaxies from Colbert et al. (2001)
A0718-34       10.0  0.35  0.40  0.089  0.125  1.06  6.76  4.69  1.59  5.90  5.12  2.82  3.27
\pm            3.0   0.11  0.05  0.007  0.008  0.22  0.22  0.45  0.18  0.93  0.32  0.32  0.59
ESO065-G001    2.0   0.25 -0.00  0.087  0.146  1.18  2.96  5.63  1.67  3.83  4.85  2.62  2.68
\pm            1.3   0.09  0.08  0.008  0.009  0.18  0.26  0.51  0.24  0.99  0.31  0.31  0.57
ESO505-G015    10.0 -0.05  0.25  0.101  0.150  0.90  5.36  4.53  1.38  5.72  4.51  2.13  2.69
\pm            4.4   0.17  0.05  0.005  0.006  0.15  0.16  0.38  0.19  0.81  0.25  0.26  0.50
ESO574-G017    2.0  -0.03 -0.00 -0.045 -0.001  0.92  3.77  3.19  2.80  4.71  2.46  2.68  2.61
\pm            1.0   0.24  0.08  0.005  0.006  0.12  0.21  0.37  0.21  0.88  0.31  0.25  0.40
IC1156         15.0  0.00  0.20  0.088  0.129  0.96  6.21  4.99  1.47  6.21  4.13  3.06  2.56
\pm            2.0   0.08  0.06  0.005  0.006  0.15  0.17  0.29  0.15  0.68  0.31  0.24  0.44
IC2980         4.0   0.25  0.30  0.070  0.097  0.73  5.56  3.79  1.90  4.75  4.40  2.95  2.90
\pm            2.2   0.12  0.05  0.006  0.007  0.12  0.18  0.31  0.18  0.67  0.23  0.20  0.27
IIZw017        3.0   0.20  0.25 -0.002  0.039  0.93  5.49  4.26  2.52  5.21  3.32  2.35  2.66
\pm            1.4   0.14  0.07  0.006  0.008  0.12  0.22  0.39  0.20  0.70  0.31  0.24  0.36
NGC1132        14.0 -0.12  0.30  0.115  0.151  1.21  5.76  4.31  1.59  4.49  4.34  2.47  3.17
\p             2.7   0.08  0.05  0.004  0.005  0.13  0.13  0.23  0.14  0.63  0.29  0.18  0.53
NGC0179        5.0   0.15  0.20  0.074  0.109  1.39  5.41  4.64  1.79  5.48  4.11  2.69  2.32
\pm            3.1   0.15  0.06  0.004  0.005  0.12  0.16  0.35  0.19  0.69  0.28  0.25  0.32
NGC3332        10.0 -0.05  0.20  0.027  0.058  1.72  5.39  5.03  1.70  4.92  4.05  2.36  2.22
\pm            2.3   0.08  0.05  0.004  0.005  0.10  0.13  0.26  0.11  0.37  0.16  0.16  0.43
NGC6799        9.0  -0.10  0.20  0.028  0.057  1.17  5.13  4.33  1.71  4.61  3.81  2.47  2.18
\pm            2.9   0.10  0.06  0.005  0.006  0.11  0.17  0.35  0.14  0.47  0.16  0.18  0.25

